Density Distribution of Plasmas Resembling Dark Matter Halo Due to Ionization lag and Ambipolar Electric Field

In a spherically symmetric plasma constrained by its own gravity, the ionization degree lags behind changes in temperature and density. The ambipolar electric field accelerates ions radially and cools electrons. Ions lose energy and angular momentum in collisions with low-temperature electrons. The angular momentum of ions decreases much faster than their energy in cycles. The trajectories of ions are close to radial, and the density distribution resembles pseudo-isothermal. The velocity distributions of baryons moving outward and inward in galaxies tend to approach independent Maxwell distributions. This characteristic suppresses small-angle scattering of ions, reducing the ion collision cross-section by three orders of magnitude. In the massive galaxies, baryons can replace all dark matter.

==> fortranprogram.txt <==
!
!  auther: 陈海彬（Haibin Chen）
!
!  PURPOSE:  collisionless and spherically symmetric N-body simulation
!  Paste and replace FORTRAN Hello word program and run
!****************************************************************************

	program Nbody



	implicit none

	! Variables
    real(8),dimension(:),allocatable:: r0,v0,j0
    integer,dimension(:),allocatable:: nr0
	real(8),dimension(:),allocatable:: r,m,mz,dr,si,t,v,vr,f,e,hrv,minnrshu
	integer,dimension(:,:),allocatable:: angle,angledencity

	real(8) mdark,g,pii,rf,rs,v00,delta,r00,e00
 	real(8) ea,chu_e,chu_v,chu_j,tz
	real(8) a,a1,a2,a3,a4,b,b1,b2,b3,b4,c,jiao1,jiao2,sk1,sk2,x,y,x1,y1,rpredict,vangleaverage

    integer i,j,k,l,n,o,p
	integer lizi,diedai,maxnr,minnr,chu_nr,minnr2,maxnr2
	integer wanggeshu,diedaishu
	real(8) dr0
    n=1e5				!粒子束数
	r00=100				!半径
  	dr0=0.1
	wanggeshu=r00/dr0*1.1			!网格数
	diedaishu=10			!迭代次数
	
	mdark=1e2				!共享随机到的物理参数的粒子束质量

    g=1e0					!引力常数

    v00=1e1		!初始一个方向的平均速度，后续根据需求转化为麦克斯韦-玻尔兹曼分布

!	e00=10*v00**2		!给粒子添加额外的能量

	pii=3.141592653			!圆周率
	delta=1e-20				!容差值



	rf=1*v00*r00**(1.5)/sqrt(g*mdark*n)
	rs=rf/100

	allocate (r0(1:n),v0(1:n),j0(1:n),nr0(1:n))			!粒子的物理量,r0初始位置，v0初始速度，j0初始角动量，nr0初始时所在网格
    allocate (r(0:wanggeshu),t(1:wanggeshu),v(1:wanggeshu),vr(1:wanggeshu),si(1:wanggeshu),dr(1:wanggeshu),m(1:wanggeshu),mz(1:wanggeshu))
		!网格外点的物理量，分别是r网格外点半径，t粒子在网格的滞留时间，v粒子速度，si速度方向与直径方向的sin值，dr网格长度，m粒子束在该网格的质量积分，mz粒子在该网格内部的球的质量积分
	allocate (f(1:wanggeshu),e(1:wanggeshu),hrv(1:wanggeshu),minnrshu(1:wanggeshu))
		!f加速度，e势能，hrv旋转曲线速度，粒子束在最低点所在网格的统计数量
	allocate (angle(1:wanggeshu,0:92),angledencity(1:wanggeshu,0:92))
		!angle粒子与径向的夹角度数,91，92分别为粒子运动轨迹无法到达的内部和外部,angledencity夹角除以对应的球面度，为单位球面度上的粒子数

	v0=v00		
	angle=0

	dr=dr0
    do i=0,wanggeshu
	  r(i)=dr0*(i+0.0)			!均匀网格
!  	  r(i)=r00*10**((i-r00/dr0)/100)	!指数网格
    end do
	

	dr(1)=r(1)
	do i=2,wanggeshu
	  dr(i)=r(i)-r(i-1)
    end do						!非均匀网格求网格大小
					!网格划分
!    print*,'网格划分完毕'

	call random_seed ()
    do i=1,n
	  call random_number(a)
!	  b=a**(1.0/3.0)				!粒子初始时在r范围内均匀分布
!  	  b=(a+0.01)**(1.0/3.0)				!粒子初始时在(1/2)**(1/3),r范围内均匀分布
	  b=a**0.01				        !粒子初始时在r附近
!	  b=1-0.02*a				        !粒子初始时在r附近

!	  b=exp(a*(log(r00*9)-log(rs))+log(rs))/r00				!从rf/10到r00*9呈1/r分布，需要用指数网格，结果的外部区域呈nfw分布，
!	  b=a**(1.0/3.0)/100				!粒子初始时在r/100范围内均匀分布

	  j=1
	  do
		if(r(j)>b*r00) then

		  nr0(i)=j					!粒子初始时所处的网格
		  r0(i)=r(j)				!粒子吸附到网格外边界上
		  exit
		end if
	    j=j+1
	  end do		
	end do
	
!!!!!
	i=n
	b=1
	j=1
	  do
		if(r(j)>b*r00) then

		  nr0(i)=j					!粒子初始时所处的网格
		  r0(i)=r(j)				!粒子吸附到网格外边界上
		  exit
		end if
	    j=j+1
	  end do
!!!!!								!设定最后一个粒子的位置

	do i=1,n
	  call random_number(a)
  	  call random_number(a1)
      call random_number(a2)
      call random_number(a3)
      call random_number(a4)

      b1=sqrt(-2*log(a1))*cos(2*pii*a2)
      b2=sqrt(-2*log(a1))*sin(2*pii*a2)
      b3=sqrt(-2*log(a3))*cos(2*pii*a4)		!用Box-Muller方法获得三个满足正态分布的随机数			


	  v0(i)=v00*sqrt(b1**2+b2**2+b3**2)	!初始速度，满足麦克斯韦-玻尔兹曼分布


!	  v0(i)=v00*sqrt(b1**2+b2**2+b3**2)+a*sqrt(e00)	!初始速度，添加了额外的随机能量

	  j0(i)=v00*sqrt(b1**2+b2**2)*r0(i)	!初始角动量，与初始位置有关
!	  j0(i)=v00*sqrt(b1**2+b2**2)*rf*10	!初始角动量，与初始位置无关



    end do
    
    print*,'粒子初始能量和角动量输入完毕'

	mz=0
	do diedai=1,diedaishu					!迭代循环
      m=0									!质量分布初始化
      do i=1,wanggeshu
        f(i)=g*mz(i)/r(i)**2				!计算引力场
	  end do
	  if(diedai==1)then
    	f=1e5								!防止第一次迭代出错
	  end if
	  e(1)=f(1)*dr(1)/2
      do i=2,wanggeshu
        e(i)=e(i-1)+(f(i)+f(i-1))*dr(i)/2	!计算势场
	  end do

	  minnrshu=0							

	  do lizi=1,n
	    k=nr0(lizi)
        chu_e=e(k)+v0(lizi)**2/2			!计算初始能量
		chu_j=j0(lizi)						!载入初始角动量
		
        v=0
	    vr=0
		si=0								!粒子轨迹参数初始化
		
		v(k)=v0(lizi)
        si(k)=chu_j/(v(k)*r(k))   
  		vr(k)=v(k)*sqrt(1-si(k)**2)			!初始网格点的物理量
								
	    do  
          k=k-1								!往内走一格
          if(k==0 .or. (chu_e-e(k))<=0) then	!根据动能和网格边界判断粒子能否到达该点
            minnr=k+1							!回退
		    exit
          end if
		  v(k)=sqrt(2*(chu_e-e(k)))			!速度计算
          si(k)=chu_j/(v(k)*r(k))			!速度与径向夹角的sin值
          if(1-si(k)<=0) then				!检查粒子能否到达该点
		    minnr=k+1						!回退
		    exit
		  end if
  		  vr(k)=v(k)*sqrt(1-si(k)**2)		!计算径向速度
		end do
		!往内
		minnrshu(minnr)=minnrshu(minnr)+1	!最低点统计


		k=nr0(lizi)							!重新从初始位置出发往外运动
	    do									
          k=k+1								!往外走一格
          if((chu_e-e(k))<=0 .or. k==wanggeshu-2) then
            maxnr=k-1
		    exit
          end if
		  v(k)=sqrt(2*(chu_e-e(k)))
          si(k)=chu_j/(v(k)*r(k))        
          if(1-si(k)<=0) then
		    maxnr=k-1
		    exit
		  end if
		  vr(k)=v(k)*sqrt(1-si(k)**2)
		end do
        !往外



        t=0									!消耗时间初始化
		tz=0

		t(minnr)=r(minnr)*vr(minnr)/(v(minnr))**2		!最内网格内运动消耗的时间
   		t(maxnr+1)=vr(maxnr)/(f(maxnr))					!最外网格内运动消耗的时间，有误差

		if (t(maxnr+1)>5*t(maxnr)) then 
		  t(maxnr+1)=5*t(maxnr)
		end if
		!边界网格的滞留时间计算及测试

        do k=minnr+1,maxnr
		t(k)=2*dr(k)/(vr(k-1)+vr(k))					!粒子在各网格运动消耗的时间
        end do
		



        do i=minnr,maxnr+1
          tz=tz+t(i)									!粒子运动周期的一半
		end do
		do i=minnr,maxnr+1
		  m(i)=m(i)+mdark*t(i)/tz						!将粒子的质量分配到网格上
		end do
!!!!!!!!!!!
!最后一次迭代时进行角度统计
		if(diedai==diedaishu) then
		  do i=1,minnr
			angle(i,91)=angle(i,91)+1
		  end do
		  do i=minnr,maxnr
			a1=acos(vr(i)/v(i))
			j=a1/pii*90*2
			angle(i,j)=angle(i,j)+1
		  end do
		  do i=maxnr,wanggeshu
			angle(i,92)=angle(i,92)+1
		  end do
		end if
!!!!!!!!!!!


	  end do
      mz=0												!总质量初始化
	  mz(1)=m(1)				
	  do i=2,wanggeshu
        mz(i)=mz(i-1)+m(i)								!通过r(i-1)到r(i)的质量获得r(i)内的总质量
	  end do
      
	  print*,diedai
	end do

	print*,'The main program has been completed'
    !主程序



	do i=1,wanggeshu
	  hrv(i)=sqrt(g*mz(i)/r(i))								!计算旋转曲线
	end do

	rf=1*v00*r00**(1.5)/sqrt(g*mdark*n)
!	print*,rf
!	pause
    open(112,file='rotation.csv', status='replace')
	open(113,file='density.csv', status='replace')
	open(114,file='mass.csv', status='replace')
	do i=1,wanggeshu-1
	  write(112,*) r(i),',',hrv(i),',',v(i)
	  !输出星系旋转曲线和最后一个粒子的速度分布
	  write(113,'(E13.3,A,E13.3,A,E13.3,A,E13.3)') r(i),',',m(i)/(4/3*pii*r(i)**3-4/3*pii*r(i-1)**3),',',mdark*n/pii/r00/(2*rf**2+4*r(i)**2),',',rf/r(i)/(1+(r(i)/rf)**2)
	  !输出密度分布与拟合曲线
	  write(114,*) r(i),',',m(i),',',mz(i)
	  !输出质量和总质量分布
	end do
	close(112)
	close(113)
	close(114)

	open(115,file='angle.csv', status='replace')
	open(116,file='angledencity.csv', status='replace')
	do i=1,wanggeshu-1
	  do j=0,90
		angledencity(i,j)=angle(i,j)*2/(sin((j+0.0)*pii/2/90)+sin((j+1.0)*pii/2/90))
	  end do
	end do


	do i=1,wanggeshu-1,10
	  write(115,"(93(I6, ','))") angle(i,:)
	  write(116,"(93(I6, ','))") angledencity(i,:)
	end do
	close(115)
	close(116)
	!输出粒子的角度统计
	

	open(117,file='trajectory.csv', status='replace')
	x=-r(maxnr)
	y=0
	x1=x
	y1=y
  do k=1,2
	do i=maxnr,minnr+1,-1
	  do j=1,20
		rpredict=(sqrt(x**2+y**2)+sqrt(x1**2+y1**2))/2
		vangleaverage=(si(i)/sqrt(1-si(i)**2)+si(i-1)/sqrt(1-si(i-1)**2))/2
		x1=x-dr(i)*x/rpredict+dr(i)*vangleaverage*y/rpredict
		y1=y-dr(i)*y/rpredict-dr(i)*vangleaverage*x/rpredict
	  end do
	  x=x1
	  y=y1
	  write(117, '(I3,A,E13.3,A,E13.3,A,E13.3)') i, ',', x, ',', y, ',', r(i)
	end do

	  do j=1,20
		rpredict=(sqrt(x**2+y**2)+sqrt(x1**2+y1**2))/2
		x1=x+2*r(minnr)*vr(minnr)/v(minnr)*y/rpredict
		y1=y-2*r(minnr)*vr(minnr)/v(minnr)*x/rpredict
	  end do

	  x=x1
	  y=y1
	  write(117, '(I3,A,E13.3,A,E13.3,A,E13.3)') minnr, ',', x, ',', y, ',', r(minnr)

	do i=minnr+1,maxnr,1
	  do j=1,20
		rpredict=(sqrt(x**2+y**2)+sqrt(x1**2+y1**2))/2
		vangleaverage=(si(i)/sqrt(1-si(i)**2)+si(i-1)/sqrt(1-si(i-1)**2))/2
		x1=x+dr(i)*x/rpredict+dr(i)*vangleaverage*y/rpredict
		y1=y+dr(i)*y/rpredict-dr(i)*vangleaverage*x/rpredict
	  end do
	  x=x1
	  y=y1
	  write(117, '(I3,A,E13.3,A,E13.3,A,E13.3)') i, ',', x, ',', y, ',', r(i)
	end do
 
 
      do j=1,20
		rpredict=(sqrt(x**2+y**2)+sqrt(x1**2+y1**2))/2
		x1=x+2*t(maxnr+1)*v(maxnr+1)*si(maxnr+1)*y/rpredict
		y1=y-2*t(maxnr+1)*v(maxnr+1)*si(maxnr+1)*x/rpredict
	  end do

	  x=x1
	  y=y1
	  write(117, '(I3,A,E13.3,A,E13.3,A,E13.3)') minnr, ',', x, ',', y, ',', r(minnr)

  end do

	close(117)
	!计算并输出最后一个粒子的轨迹


	end program Nbody


